Black Holes in Asymptotically Safe Gravity

In this chapter we review the state-of-the-art of black holes in asymptotically safe gravity. After a brief recap of the asymptotic safety program, we shall summarize the features of asymptotic-safety-inspired black-hole models that have been constructed in the past by the so-called renormalization group improvement. Specifically, we will discuss static configurations, both in spherically- and axially-symmetric settings, the role played by the cosmological constant, and the impact of the collapse dynamics in determining black-hole configurations realized in Nature. In particular, we will review how quantum gravity could modify the Buchdahl limit and the corresponding conditions to form ultra-compact objects and Planckian black holes. We will then proceed by describing the most recent developments, particularly those aiming at making model building in asymptotic safety more rigorous and free from ambiguities. These include self-consistent and coordinate-independent versions of the renormalization group improvement, and next steps to fill the gap between model building and renormalization group computations in asymptotic safety. Finally, we will focus on a selection of results that have been obtained from first-principle calculations or arguments, within and beyond asymptotic safety. Concretely, we will review the state-of-the-art in determining black-hole entropy in asymptotic safety from a microstate counting, and progress in deriving the quantum-corrected Newtonian potential. We will discuss how in quantum gravity theories linked to a gravitational path integral singularity resolution could be achieved by a dynamical suppression of singular configurations. Finally, we will show that -- independent of the specific ultraviolet completion of gravity -- asymptotic modifications to Schwarzschild black holes are strongly constrained by the principle of least action at large distance scales.

==> Images/conformal1.tikz <==
\tikzset{-<-/.style={decoration={markings,mark=at position .5 with {\arrow{<}}}, postaction={decorate}}}
\tikzset{middlearrow/.style={decoration={markings,mark= at position 0.5 with {\arrow{<}}},
postaction={decorate}}}

\begin{tikzpicture}

% Set
\tikzset{->-/.style={decoration={markings,mark=at position {#1} with {\arrow{>}}}, postaction={decorate}}}
\tikzset{-<-/.style={decoration={markings,mark= at position {#1} with {\arrow{<}}},
postaction={decorate}}}

% Coordinate and Singularity
\draw[->,thick] (-5,-2)--(4,-2) node[right]{$r$};
\draw[thick] (-3,-4)--(-3,-2);
\draw[decoration={zigzag, amplitude=0.6mm, segment length = 2mm}, decorate,thick] (-3,-2)--(-3,4.5) node[pos=0.79,sloped,above] {$r=0$};;

% Event Horizon
\draw [thick] (-1,2) -- (-1,4.5) node[pos=0.6,sloped,above] {$r=2m$};
\draw [thick] (-5,2) -- (-5,4.5);
\draw [thick] (-5,2) to [out=-90,in=155] (-3,0);
\draw [thick] (-3,0) to [out=25,in=270] (-1,2);
\draw [thick,dashed] (-1,4.5) to [out=180+40,in=270+50] (-5,4.5) to [out=40,in=90+50] (-1,4.5);

% Ingoing Radiation
\draw [-<-={0.65}] (-3,4)--(3.5,-2.5) node[pos=.69,sloped,above] {$v=\bar{v} \quad\quad\rm Schwarzschild$};
\draw [-<-={0.63}] (-3,4-1) -- (3.5-0.5,-2.5-1+0.5);
\draw [-<-={0.60}] (-3,4-2) -- (3.5-1,-2.5-2+1);
\draw [-<-={0.55}] (-3,4-3) -- (3.5-1.5,-2.5-3+1.5);
\draw [-<-={0.55}] (-3,4-4) -- (3.5-2.5,-2.5-4+2.5);
\draw [-<-={0.55}] (-3,4-5) -- (3.5-3.5,-2.5-5+3.5);
\draw [-<-={0.55}] (-3,4-6) -- (3.5-4.5,-2.5-6+4.5) node[pos=.5,sloped,below] {$v=0$};

% Outgoing Radiation
\draw [->-={0.45}] (-3,-2) to [out=5,in=180+50] (1,0);
\draw [->-={0.25}] (1,0) to [out=50,in=180+10] (4,2);

\draw [->-={0.55}] (-3,-1.25) to [out=10,in=180+60] (0.1,1);
\draw [->-={0.45}] (0.1,1) to [out=60,in=180+10] (4,4);

\draw [->-={0.75}] (-3,-0.55) to [out=20,in=180+65] (-0.5,1.5);
\draw [->-={0.75}] (-0.5,1.5) to [out=65,in=180+15] (3,5.5);

\end{tikzpicture}

==> Images/conformal3.tikz <==
\begin{tikzpicture}
% Set
\tikzset{->-/.style={decoration={markings,mark=at position {#1} with {\arrow{>}}}, postaction={decorate}}}
\tikzset{-<-/.style={decoration={markings,mark= at position {#1} with {\arrow{<}}},
postaction={decorate}}}
% Coordinate and Singularity r=0
%\draw[help lines, color=gray!30, dashed] (-4.5,-8) grid (5,3);
\draw[decoration={zigzag, amplitude=0.6mm, segment length = 2mm}, decorate,thick] (-3-1-1.5+0.5,4-4+1) -- (-3+3,4-3) node[pos=.5,sloped,above] {$r=0$};
\draw [decoration={zigzag, amplitude=0.6mm, segment length = 2mm}, decorate,thick] (-3-1-1.5+0.5,4-4+1) -- (3.5-1.5-2.5-1.5-1.5,4-4-2.5+1.5+0.5)  node[pos=.52,sloped,below] {$r=0$};
\draw [decoration={zigzag, amplitude=0.6mm, segment length = 2mm}, decorate,thick](3.5-1.5-2.5-1.5-1.5,4-4-2.5+2) -- (3.5-1.5-2.5-1.5-1.5,4-4-2.5-2);
\draw [thick] (3.5-1.5-5.5,4-4-2.5-2) -- (3.5-1.5-5.5,-2.5-4+1.5-1);
% J+
\draw (-3+3,4-3) -- (4-2.25,0.5-1.25) node[pos=.35,right] {$\;\mathcal{J}^+$};
% J-
\draw (4-2.25,0.5-1.25) -- (3.5-1.5-5.5,-2.5-4+1.5-1) node[pos=.6,sloped,below] {$v \; \longrightarrow$} node[pos=.17,right] {$\,\mathcal{J}^-$};
% v=0
\draw [dashed] (3.5-1.5-5.5,4-4-2.5-2) -- (3.5-1.5-5.5+0.75,4-4-2.5-2-0.75) node[pos=.5,sloped,above] {$v=0$};
% v=\tilde{v}
\draw [dashed] (-3.5,-0.5) -- (-3.5+2.75,-0.5-2.75) node[pos=.87,sloped,above] {$v=\tilde{v}$};
% v=\bar{v}
\draw [dashed] (-1.5-1.5,-0.5+1.5) -- (0.25,-2.25) node[pos=.885,sloped,above] {$v=\bar{v}$};
% CH
\draw [thick] (3.5-1.5-2.5-3,4-4-2.5-3+0.5+0.5) -- (3.5+0.5-2.5-0.5,-2.5-0.5+2.5+0.5) node[pos=.36,sloped,below] {CH};
% EH
\draw [thick] (3.5-1.5-2.5-1.5-1.5,4-4-2.5+1.5-1.5) -- (3.5+0.5-2.5-1.5,-2.5-0.5+2.5+1.5) node[pos=.2,sloped,below] {EH};
% AH
\draw [thick] (-3.5,-0.5) to [out=270+55,in=270-50] (-1.5,-0.5);
\node at (-2.55,-0.65) {AH};
\end{tikzpicture}
